Automatic Controlling Fish Feeding Machine using Feature Extraction of Nutriment and Ripple Behavior

Controlling fish feeding machine is challenging problem because experienced fishermen can adequately control based on assumption. To build robust method for reasonable application, we propose automatic controlling fish feeding machine based on computer vision using combination of counting nutriments and estimating ripple behavior using regression and textural feature, respectively. To count number of nutriments, we apply object detection and tracking methods to acknowledge the nutriments moving to sea surface. Recently, object tracking is active research and challenging problem in computer vision. Unfortunately, the robust tracking method for multiple small objects with dense and complex relationships is unsolved problem in aquaculture field with more appearance creatures. Based on the number of nutriments and ripple behavior, we can control fish feeding machine which consistently performs well in real environment. Proposed method presents the agreement for automatic controlling fish feeding by the activation graphs and textural feature of ripple behavior. Our tracking method can precisely track the nutriments in next frame comparing with other methods. Based on computational time, proposed method reaches 3.86 fps while other methods spend lower than 1.93 fps. Quantitative evaluation can promise that proposed method is valuable for aquaculture fish farm with widely applied to real environment.

==> Biography_Hilmil_Pradana.txt <==
Hilmil Pradana received the B.S. degree from the Department of Informatics, Sepuluh Nopember Institute of Technology, Surabaya, Indonesia, in 2014.
In 2017 he received the M.Sc. degree from the Department of Biomedical Engineering, National Taiwan University of Science and Technology, Taipei, Taiwan.
He currently pursuing the Ph.D. degree in Graduate School of Life Science and Systems Engineering, Kyushu Institute of Technology, Fukuoka, Japan.
His research interests include computer vision, and deep learning.

==> Biography_Keiichi_Horio.txt <==
Keiichi Horio is a professor at the Graduate School of Life Science and Systems Engineering, Kyushu Institute of Technology.
He received his master and Ph.D. degree in 1998 and 2001, respectively, from Kyushu Institute of Technology.
His interests include data analysis and intelligent information processing.

==> Final Final Paper/Biography_Hilmil_Pradana.txt <==
Hilmil Pradana received the B.S. degree from the Department of Informatics, Sepuluh Nopember Institute of Technology, Surabaya, Indonesia, in 2014.
In 2017 he received the M.Sc. degree from the Department of Biomedical Engineering, National Taiwan University of Science and Technology, Taipei, Taiwan.
He currently pursuing the Ph.D. degree in Graduate School of Life Science and Systems Engineering, Kyushu Institute of Technology, Fukuoka, Japan.
His research interests include computer vision, and deep learning.

==> Final Final Paper/Biography_Keiichi_Horio.txt <==
Keiichi Horio is a professor at the Graduate School of Life Science and Systems Engineering, Kyushu Institute of Technology.
He received his master and Ph.D. degree in 1998 and 2001, respectively, from Kyushu Institute of Technology.
His interests include data analysis and intelligent information processing.
